Degrees of Freedom of Wireless X Networks

We explore the degrees of freedom of $M\times N$ user wireless $X$ networks, i.e. networks of $M$ transmitters and $N$ receivers where every transmitter has an independent message for every receiver. We derive a general outerbound on the degrees of freedom \emph{region} of these networks. When all nodes have a single antenna and all channel coefficients vary in time or frequency, we show that the \emph{total} number of degrees of freedom of the $X$ network is equal to $\frac{MN}{M+N-1}$ per orthogonal time and frequency dimension. Achievability is proved by constructing interference alignment schemes for $X$ networks that can come arbitrarily close to the outerbound on degrees of freedom. For the case where either M=2 or N=2 we find that the outerbound is exactly achievable. While $X$ networks have significant degrees of freedom benefits over interference networks when the number of users is small, our results show that as the number of users increases, this advantage disappears. Thus, for large $K$, the $K\times K$ user wireless $X$ network loses half the degrees of freedom relative to the $K\times K$ MIMO outerbound achievable through full cooperation. Interestingly, when there are few transmitters sending to many receivers ($N\gg M$) or many transmitters sending to few receivers ($M\gg N$), $X$ networks are able to approach the $\min(M,N)$ degrees of freedom possible with full cooperation on the $M\times N$ MIMO channel. Similar to the interference channel, we also construct an example of a 2 user $X$ channel with propagation delays where the outerbound on degrees of freedom is achieved through interference alignment based on a simple TDMA strategy.

==> Xconverse.eepic <==
\setlength{\unitlength}{0.00045833in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(9249,3864)(0,-10)
\path(8262,1362)(9237,1362)(9237,612)
	(8262,612)(8262,1362)
\put(8262,762){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$W^{[31]}$}}}
\put(8262,1062){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$W^{[12]}$}}}
\path(2187,3237)(4887,3237)
\path(2187,1737)(4887,1737)
\path(2187,1737)(4887,237)
\path(2187,1737)(4887,3237)
\path(2187,3237)(4887,1737)
\path(2187,3237)(4887,237)
\path(1137,3237)(1512,3237)
\path(1392.000,3207.000)(1512.000,3237.000)(1392.000,3267.000)
\path(12,3837)(1137,3837)(1137,2712)
	(12,2712)(12,3837)
\path(5487,3237)(5862,3237)
\path(5742.000,3207.000)(5862.000,3237.000)(5742.000,3267.000)
\path(1137,1737)(1512,1737)
\path(1392.000,1707.000)(1512.000,1737.000)(1392.000,1767.000)
\path(5562,1737)(5937,1737)
\path(5817.000,1707.000)(5937.000,1737.000)(5817.000,1767.000)
\path(87,1962)(1062,1962)(1062,1512)
	(87,1512)(87,1962)
\path(5487,237)(5862,237)
\path(5742.000,207.000)(5862.000,237.000)(5742.000,267.000)
\path(5862,3612)(6687,3612)(6687,2787)
	(5862,2787)(5862,3612)
\path(5862,462)(6612,462)(6612,12)
	(5862,12)(5862,462)
\path(5937,1962)(6687,1962)(6687,1512)
	(5937,1512)(5937,1962)
\dashline{60.000}(8262,987)(5712,987)(5562,987)(5562,1737)
\path(5592.000,1617.000)(5562.000,1737.000)(5532.000,1617.000)
\dashline{60.000}(5562,987)(5562,237)
\path(5532.000,357.000)(5562.000,237.000)(5592.000,357.000)
\put(4962,3162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}$Y^{[1]}$}}}
\put(4962,1662){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}$Y^{[2]}$}}}
\put(4962,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}$Y^{[3]}$}}}
\put(1587,3162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}$X^{[1]}$}}}
\put(1587,1662){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}$X^{[2]}$}}}
\put(162,1662){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$W^{[12]}$}}}
\put(6012,3312){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\widehat{W}^{[11]}$}}}
\put(6012,2937){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\widehat{W}^{[12]}$}}}
\put(5937,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\widehat{W}^{[31]}$}}}
\put(6012,1662){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\widehat{W}^{[21]}$}}}
\put(237,3162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$W^{[21]}$}}}
\put(237,2787){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$W^{[31]}$}}}
\put(237,3537){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$W^{[11]}$}}}
\put(6987,1062){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}Genie}}}
\end{picture}
}

